PipeLLM: Fast and Confidential Large Language Model Services with Speculative Pipelined Encryption

Confidential computing on GPUs, like NVIDIA H100, mitigates the security risks of outsourced Large Language Models (LLMs) by implementing strong isolation and data encryption. Nonetheless, this encryption incurs a significant performance overhead, reaching up to 52.8 percent and 88.2 percent throughput drop when serving OPT-30B and OPT-66B, respectively. To address this challenge, we introduce PipeLLM, a user-transparent runtime system. PipeLLM removes the overhead by overlapping the encryption and GPU computation through pipelining - an idea inspired by the CPU instruction pipelining - thereby effectively concealing the latency increase caused by encryption. The primary technical challenge is that, unlike CPUs, the encryption module lacks prior knowledge of the specific data needing encryption until it is requested by the GPUs. To this end, we propose speculative pipelined encryption to predict the data requiring encryption by analyzing the serving patterns of LLMs. Further, we have developed an efficient, low-cost pipeline relinquishing approach for instances of incorrect predictions. Our experiments on NVIDIA H100 GPU show that compared with vanilla systems without confidential computing (e.g., vLLM, PEFT, and FlexGen), PipeLLM incurs modest overhead (less than 19.6 percent in throughput) across various LLM sizes, from 13B to 175B.

==> PAGE_BUDGET.txt <==
limit: 12pages

abs+intro:      2 pages
background:     1.25 pages
analysis:       1.25 pages
overiew:        1.5 pages
design & impl:  2 pages
eval:           3 pages
relwork & conc: 1 page
-------------------------
total           12 pages


==> flow.txt <==
intro
---

- motivation: confidential LLM

- confidential computing as a solution
  -- software CC
  -- HW CC

- a parallel: CPU confidential computing
  -- we believe HW CC could be the production use

- HW CC intro
  - H100 is the first GPU with CC
  - more are coming (are there any?)

- problem: HW CC doesn't work well for LLM
  why? LLM is huge =>
            GPU memory is limited =>
              swapping memory between GPU and CPU +
              IO needs encrypted =>
                encryption/decryption on CPU becomes bottleneck
  result: high-overhead for LLM inference

- figure: w/o CC vs. w/ CC on several cases

- our aim is to reduce the overhead of confidential LLM inference
  Meanwhile, to be readily used, the system requires the following:
   -- no modification to the application (LLM serving software)
   -- no modification to the hardware
   -- do not substantially increase the CPU cores [revise]
      otherwise, other services on the same machine can be affected

- our idea is simple: we remove enc/dec from the critical path
  by "speculative pipelined encryption".
    - a swapping technique to encrypt the needed pages a priori
    - it hides the encryption overhead with the data transfer, a classic technique using in GPU

- a workflow fig
  -- vanilla: demonstrates the enc/dec is on the critical path
  -- ours: pipelined the stages

- Challenge:
  however, similar to CPU pipelining,
  if the pre-encrypted data is incorrect (the GPU needs another piece of data)
  then the entire pipeline has to be flushed and needs to start over.
  - brief explain why like CPU
    This is due to the encryption scheme.
    To prevent replay attacks, each page is encrypted with an integer called IV;
    IV needs to be agreed by the CPU and the GPU;
    IV will increase by one for each encrypted page, which forms a total order of the pages.
    Therefore, if a single incorrect page is encrypted, then all the following IVs in the pipeline
    will be incorrect and have to be re-encrypted with the correct IVs.
  - the challenge is to minimize the "pipeline flush", as it is super expensive in our case.

- Observation:
  LLM inferences are regular;
  the page swappings are regular;
  we can reliably predict which pages will be swapped in.

- we introduce our system, \sys:
  -- predict LLM needed pages
  -- speculative pipelined swapping
    -- model page swapping
    -- data page swapping
  -- fallbacks
    -- XYZ
  -- we update GPU driver with zero-modification
    for applications or hardware.

- contributions:
  - study the bottleneck of confidential LLM inference
  - propose speculative pipelined swapping, a new swapping technique
    for near-zero confidential LLM inference
  - build a system and experiment with it on multiple state-of-the-art
    serving systems










